Identifying Disinformation Websites Using Infrastructure Features

Platforms have struggled to keep pace with the spread of disinformation. Current responses like user reports, manual analysis, and third-party fact checking are slow and difficult to scale, and as a result, disinformation can spread unchecked for some time after being created. Automation is essential for enabling platforms to respond rapidly to disinformation. In this work, we explore a new direction for automated detection of disinformation websites: infrastructure features. Our hypothesis is that while disinformation websites may be perceptually similar to authentic news websites, there may also be significant non-perceptual differences in the domain registrations, TLS/SSL certificates, and web hosting configurations. Infrastructure features are particularly valuable for detecting disinformation websites because they are available before content goes live and reaches readers, enabling early detection. We demonstrate the feasibility of our approach on a large corpus of labeled website snapshots. We also present results from a preliminary real-time deployment, successfully discovering disinformation websites while highlighting unexplored challenges for automated disinformation detection.

==> camera-ready-todo.txt <==
Proposed changes from team:
- Ensure consistent terminology and framing with text we introduce from full 
paper


Significant changes requested from reviewers:
- Discuss how resistant our features are to change in an adversarial 
environment. I think we've written some text on this in the arxiv version, so we
should ensure it's in the camera-ready.

- Discuss why we only focused on Twitter websites in the manual evaluation, and
why the other sources of websites are useful to us if we don't manually evaluate
them. I think we've written about why we focus on Twitter websites in the arxiv
version, but we may need to explain why we perform a manual evaluation only with
them.

- Include a deeper discussion of what fake news websites are, e.g. websites that
try to deceive without trying to look like authentic news websites. I think
we've written some text on this in the arxiv version, so we should ensure it's
in the camera-ready.

- Include a deeper discussion of other ways disinformation spreads, e.g. memes
and YouTube videos. I think we've written some text on this in the arxiv
version, so we should ensure it's in the camera-ready.

- Discuss what we think would happen if we trained on non-Western websites. We
could probably add a few sentences about this.

- Discuss whether we think the presence of trackers might be a useful feature
(e.g. Google Analytics). I think we tried Google Analytics early on, and if I
remember correctly, it didn't improve performance.

- Perform cross-validation with only "alive" websites in the training data, and
see how much the results change. Add a breakdown of how many websites are
"alive" and "defunct" in each category. This should address Reviewer B's 
comments about whether we're really detecting fake news, rather than some 
artifacts in our training data.

- Discuss what it is about the false positives and false negatives in the live
evaluation that we think threw off the system. I think we already do this, but
we should see whether there's something more to say.

- Reviewer B writes: "Another issue that the authors should address, that speaks
to the practicality of the approach, is that all of the features essentially
come down to how wealthy and established the organization or individual standing
up the website happen to be.  This runs contrary to the principles of net
neutrality, which, regardless of the politics of net neutrality, is likely to be
a huge impediment to applying these features at scale." We should maybe add a 
few sentences about this in the paper.


Minor changes requested from reviewers: 
- Explain why "domain-validated certificate" is a useful feature, since most 
websites use at least domain-validated certificates. I think the point we're 
trying to make is that authentic news websites are less likely to use DV 
certificates than disinformation websites

- Ensure every citation has a URL/DOI; only exception seems to be Ramy, Baly et
al.

- Make links clickable in bibliography

- Ensure our citations match what we're trying to say. For example, our Andrew
Guess citation says that fake news exposure is *less* than commonly believed,
which apparently doesn't match what we were trying to say.


Structure of camera-ready paper: 
- Abstract
- Introduction
- Design Goals and Problem Statement
    - Scoping Disinformation
    - Website Domains as a Granularity of Study
- Website Dataset
    - Disinformation Websites
    - News Websites 
    - Other Websites
- Feature Engineering
    - Domain Features 
    - Certificate Features 
    - Hosting Features
- Classifier 
    - Choice of model (random forest) and list of hyperparameters 
    - Cross-validation performance
- Pilot Real-Time Deployment 
    - Description of how we sampled "live" websites to evaluate
    - Performance on "live" websites 
- Discussion 
    - Role of Human Review 
    - Resistance to Evasion
- Related Work 
- Conclusion


==> figures/domain_proxy.txt <==
Domain Proxy Keywords

We first computed the most popular values of the "registrant organization" field from WHOIS records in our training data.
Then, we manually extracted keywords from known domain proxy services that were highly ranked.
We used the resulting list of keywords as a heuristic to determine if new domains use WHOIS privacy services:

    domain
    protect
    whois
    guard
    proxy   
    privacy
    redacted


==> figures/news_keywords.txt <==
News-Indicating Keywords
We used the following 163 keywords with the DomainTools Brand Monitor API to retrieve newly registered domains that may be news websites.
We derived the keywords by manually examining our training datasets of disinformation and news websites for common terms related to news, media, information, or publishing.

    24           | fox           | record      
    365          | free          | region      
    abc          | fresh         | religion    
    action       | gazette       | report      
    activist     | global        | republic    
    advance      | guardian      | review      
    alert        | hangout       | rumor       
    alliance     | headline      | scoop       
    alternative  | herald        | sentinel    
    america      | hq            | share       
    associate    | hub           | sharing     
    blast        | idea          | show        
    blog         | independent   | spirit      
    box          | index         | spot        
    breaking     | info          | spotlight   
    brief        | inquire       | standard    
    bulletin     | insider       | star        
    business     | interesting   | state       
    buzz         | international | statesman   
    byte         | item          | stories     
    caller       | journal       | story       
    cbs          | leak          | studio      
    channel      | learn         | sun         
    christian    | ledger        | surge       
    chronicle    | liberal       | syndicate   
    citizen      | liberty       | telegram    
    city         | live          | telegraph   
    club         | local         | television  
    cnn          | mag           | times       
    conservative | maga          | today       
    corner       | mail          | top         
    county       | media         | trend       
    courier      | metro         | tribune     
    currant      | movement      | truth       
    daily        | nation        | tv          
    democracy    | nbc           | twenty-four 
    dig          | network       | twentyfour  
    dispatch     | now           | uncut       
    division     | observer      | underground 
    edition      | page          | union       
    editor       | paper         | update      
    election     | patriot       | us          
    empire       | pioneer       | usa         
    epoch        | pipe          | view        
    evening      | plug          | viral       
    examiner     | politic       | vision      
    express      | post          | washington  
    extra        | press         | watch       
    fact         | progress      | weekly      
    feed         | proud         | wire        
    file         | publish       | your        
    finesser     | radio         | zine        
    flash        | react         | zone        
    focus        | read          &

